On False Accuracy Verification of UMUSCL Scheme

In this paper, we reveal a mechanism behind a false accuracy verification encountered with unstructured-grid schemes based on solution reconstruction such as UMUSCL. Third- (or higher-) order of accuracy has been reported for the Euler equations in the literature, but UMUSCL is actually second-order accurate at best for nonlinear equations. False high-order convergence occurs generally for a scheme that is high order for linear equations but second-order for nonlinear equations. It is caused by unexpected linearization of a target nonlinear equation due to too small of a perturbation added to an exact solution used for accuracy verification. To clarify the mechanism, we begin with a proof that the UMUSCL scheme is third-order accurate only for linear equations. Then, we derive a condition under which the third-order truncation error dominates the second-order error and demonstrate it numerically for Burgers' equation. Similar results are shown for the Euler equations, which disprove some accuracy verification results in the literature. To be genuinely third-order, UMUSCL must be implemented with flux reconstruction.

==> otehr_files/comments.txt <==
Dear editorial staff and editors,

I hereby submit a manuscript titled "On Fake Accuracy Verification", which reveals a mechanism by which false third-order accuracy is observed for a scheme that is third-order for linear equations but only second-order accurate for nonlinear equations. It also provides a way to recover high-order. This is an important topic for many practical CFD codes using the so-called UMUSCL scheme, which are shown here not actually to be high-order even on regular grids but can be made third-order easily by chain-ruled flux reconstruction. Also, this work paves the way to go even higher-order as we will show in a subsequent paper.

I request Prof. Chi-Wang Shu to handle the manuscript because the topic is closely related to some of his high-order schemes and therefore he will correctly recognize the issue discussed and an attempt to further strengthen the bridge between a high-order-scheme community and a practical-unstructured-grid-solver community. 

Sincerely,
Hiro Nishikawa
